Minimum Wage, Labor Equilibrium, and the Productivity Horizon: A Visual Examination

In this paper, I present a visual representation of the relationship between mean hourly total compensation divided by per-capita GDP, hours worked per capita, and the labor share, and show the represented labor equilibrium equation is the definition of the labor share. I also present visual examination of the productivity horizon and wage compression, and use these to show the relationship between productivity, available employment per capita, and minimum wage. From this I argue that wages are measured in relation to per-capita GDP, and that minimum wage controls income inequality and productivity growth.

==> data/gini-coefficient.dat <==
# GINI Index from World Bank
# Other numbers extracted from computations. min_med is the EPI data (originally from OES).
year	gini	wmin	min_med
1974	.353	.571	.554
1979	.346	.518	.569
1986	.375	.369	.453
1991	.382	.366	.468
1994	.402	.323	.430
1997	.407	.339	.490
2000	.403	.290	.420
2004	.405	.254	.374
2007	.41	.251	.391
2010	.403	.309	.457
2013	.41	.279	.442
2016	.414	.257	.414

==> data/readme.txt <==
This is a data file for pgfplots.  Figures in the main paper
use the data from this file to draw directly in the PDF.

Data is header columns and data columns separated by tabs.


wages.dat	Data file
wage_data.tex	LaTeX source file that computes additional columns

==> data/wages-country-2018.dat <==
# Household income per country, cross-section, 2018
#
# national_gni_c and national_gdp_c are NOMINAL per-capita GNI and GDP from the World Bank.
#
# national_minw is NOMINAL Minimum Wage hourly.
#
# Japan is regional (an average is shown calculated)
# Canada is also regional
#Japan	4324108.051	815.19	40	5
#Canada	60010.527
#
# Sources:
#  GDP/C:  https://data.worldbank.org/indicator/NY.GDP.PCAP.CN?locations=AU-US-GB-FR-DE-CA-ES-JP (you will want to exclude JP)
#  Germany: https://wageindicator.org/salary/minimum-wage/germany/archive/20190731
#     or https://wageindicator.de/lohn-gehalt/mindestloehne/archive/20190731
#     https://www.destatis.de/EN/Themes/Society-Environment/Income-Consumption-Living-Conditions/Income-Receipts-Expenditure/_node.html
#     Germany has a 6-day, 48-hour week
#  France: https://wageindicator.org/salary/minimum-wage/france/archive/20190101
#     France has a 35 hour week
#  UK: https://www.gov.uk/national-minimum-wage-rates retrieved on 7/16/2020
#      or https://wageindicator.org/salary/minimum-wage/united-kingdom/archive/20190401
#      https://www.ons.gov.uk/peoplepopulationandcommunity/personalandhouseholdfinances/incomeandwealth/bulletins/householddisposableincomeandinequality/financialyearending2019
#  Australia: https://www.fwc.gov.au/waltzing-matilda-and-the-sunshine-harvester-factory/historical-material/the-australian-minimum-wage
#      or https://wageindicator.org/salary/minimum-wage/australia/archive/20180701
#      https://www.abs.gov.au/household-income
#
# Nations listed with 0 median_hh_income post net disposable household income instead of gross

country	national_gdp_c	national_minw_hr	work_wk_hr	work_wk_days	median_hh_income
United States	63690.162	7.25	40	5	63179
Germany	40339.406	8.84	40	5	58152
Spain	25689.117	5.76	40	5	0
France	35252.07	9.88	35	5	0
United Kingdom	32264.413	7.83	40	5	0
Australia	74046.476	19.93	38	5	116584
United States (1960)	3007.123	1	40	56	5600

==> data/wages-country-2019.dat <==
# Wages per country, cross-section, 2019
#
# national_gni_c and national_gdp_c are NOMINAL per-capita GNI and GDP from the World Bank.
#
# national_minw is NOMINAL Minimum Wage hourly.
#
# Japan is regional (an average is shown calculated)
# Canada is also regional
#Japan	4544226.932	815.19	40	5
#Canada	60660.36
#
# Sources:
#  GNI/C:  https://data.worldbank.org/indicator/NY.GNP.PCAP.CN?locations=AU-US-GB-FR-DE-CA-ES-JP (you will want to exclude JP)
#  Germany: https://wageindicator.org/salary/minimum-wage/germany/archive/20190731
#     or https://wageindicator.de/lohn-gehalt/mindestloehne/archive/20190731
#     Germany has a 6-day, 48-hour week
#  France: https://wageindicator.org/salary/minimum-wage/france/archive/20190101
#     France has a 35 hour week
#  UK: https://www.gov.uk/national-minimum-wage-rates retrieved on 7/16/2020
#      or https://wageindicator.org/salary/minimum-wage/united-kingdom/archive/20190401
#      https://www.ons.gov.uk/peoplepopulationandcommunity/personalandhouseholdfinances/incomeandwealth/bulletins/householddisposableincomeandinequality/financialyearending2019
#  Australia: https://www.fwc.gov.au/waltzing-matilda-and-the-sunshine-harvester-factory/historical-material/the-australian-minimum-wage
#      or https://wageindicator.org/salary/minimum-wage/australia/archive/20190701
#      https://www.abs.gov.au/household-income
#
# US 1960 median household income:  5600
# US 2018: 63179
# Australia 2018: 116584
#
# Other nations post net disposable household income instead of gross

country	national_gni_c	national_minw_hr	work_wk_hr	work_wk_days
United States (1960)	3024.282	1	40	56
United States	65881.755	7.25	40	5
Germany	42526.801	9.19	40	5
France	36871.878	10.03	35	5
Australia	74232.503	19.49	38	5
Spain	26506.57	7.04	40	5
United Kingdom	32685.95	8.21	48	5

==> data/wages-gdp.dat <==
# Wages data for the United States
#
# gni_c and gdp_c are NOMINAL per-capita GNI and GDP from the World Bank.  Data before 1960
# are from https://countryeconomy.com/gdp/usa?year=1960
#
# minw is NOMINAL Minimum Wage hourly * 2080 hours for annual minimum wage and is public record.
#
# Years with minw=0 are not useful for graphing

year	gdp_c	minw
#1929	859	0
#1930	749	0
#1931	624	0
#1932	477	0
#1933	455	0
#1934	529	0
#1935	583	0
#1936	662	0
#1937	722	0
1938	673	520
1939	714	624
1940	780	832
1941	969	832
1942	1233	832
1943	1508	832
1944	1674	832
1945	1709	832
1946	1618	1560
1947	1737	1560
1948	1879	1560
1949	1833	1560
1950	1974	1560
1951	2253	1560
1952	2349	1560
1953	2449	1560
1954	2412	1560
1955	2578	1560
1956	2674	2080
1957	2769	2080
1958	2763	2080
1959	2945	2080
1960	3024.282	2080
1961	3085.617	2392
1962	3265.823	2392
1963	3398.294	2600
1964	3599.477	2600
1965	3854.804	2600
1966	4172.263	2600
1967	4363.602	2912
1968	4726.316	3328
1969	5062.242	3328
1970	5251.995	3328
1971	5614.347	3328
1972	6116.71	3328
1973	6772.058	3328
1974	7280.374	4160
1975	7818.963	4368
1976	8594.84	4784
1977	9476.01	4784
1978	10580.237	5512
1979	11638.426	6032
1980	12554.776	6448
1981	13976.702	6968
1982	14567.339	6968
1983	15488.383	6968
1984	17124.228	6968
1985	18160.598	6968
1986	18866.07	6968
1987	20005.654	6968
1988	21577.835	6968
1989	22762.851	6968
1990	23727.477	7904
1991	24180.67	8840
1992	25181.756	8840
1993	26001.878	8840
1994	27347.358	8840
1995	28550.083	8840
1996	29976.221	9880
1997	31616.005	10712
1998	33233.334	10712
1999	34852.566	10712
2000	36933.548	10712
2001	37858.903	10712
2002	38588.035	10712
2003	39955.502	10712
2004	42255.537	10712
2005	44741.23	10712
2006	47391.83	10712
2007	48420.358	12168
2008	48640.209	13624
2009	47248.387	15080
2010	48882.169	15080
2011	50708.128	15080
2012	52854.903	15080
2013	53990.68	15080
2014	56154.454	15080
2015	57878.001	15080
2016	58652.956	15080
2017	60988.629	15080
2018	63690.162	15080
2019	65280.682	15080

==> data/wages.dat <==
# Wages data for the United States
#
# gni_c and gdp_c are NOMINAL per-capita GNI and GDP from the World Bank.
#
# minw is NOMINAL Minimum Wage hourly * 2080 hours for annual minimum wage and is public record.
#
# medw and meanw are derived from Social Security's COLA reports see citations.
#
# med_hhi is median household income data from BLS.
#
# lfpr is Labor Force Participation Rate u3unemp is U3 unemployment.
#
# laborsh is the labor share; avgnonsupwg is average non-supervisory hourly wage; cpiu is CPI-U.
#
# medw_statista was lifted from:
# https://www.statista.com/statistics/185335/median-hourly-earnings-of-wage-and-salary-workers/
# I don't know their source but facts are not copyrightable. 
#
# medw_epi and meanw_epi are real wages adjusted by CPI-U-RS to 2019 and were lifted from:
# https://www.epi.org/data/
# 
# medw_bls is the weekly nominal median wage, as per BLS CPS
#  https://www.bls.gov/webapps/legacy/cpswktab5.htm
#
# Union participation rate upr_cuilr is from
#  https://digitalcommons.ilr.cornell.edu/cgi/viewcontent.cgi?article=1176&context=key_workplace
#
# Union participation rate upr_bls is from BLS Current Population Survey
year	gni_c	gdp_c	minw	medw	meanw	ssmwi	med_hhi	lfpr	u3unemp	laborsh	avgnonsupwg	cpiu	medw_statista	medw_epi	medw_bls	meanw_epi	cpiurs 	upr_cuilr	upr_bls	gini
1960	3024.282	3007.123	2080	{}	3842.26	4007	5620	0.591	0.052	0.636741697788239	{}	29.3	{}	{}	{}	{}	49.7	0.259	{}	{}
1961	3085.617	3066.563	2392	{}	3918.62	4087	5735	0.596	0.066	0.633703410625458	{}	29.8	{}	{}	{}	{}	50.2	0.248	{}	{}
1962	3265.823	3243.843	2392	{}	4114.85	4291	5956	0.588	0.058	0.629107296466827	{}	30	{}	{}	{}	{}	50.7	0.249	{}	{}
1963	3398.294	3374.515	2600	{}	4215.76	4397	6249	0.586	0.057	0.626384675502777	{}	30.4	{}	{}	{}	{}	51.4	0.244	{}	{}
1964	3599.477	3573.941	2600	{}	4388.04	4576	6569	0.586	0.056	0.624378800392151	2.535	30.9	{}	{}	{}	{}	52.1	0.243	{}	{}
1965	3854.804	3827.527	2600	{}	4467.05	4659	6957	0.586	0.049	0.619359791278839	2.62916666666667	31.2	{}	{}	{}	{}	52.9	0.243	{}	{}
1966	4172.263	4146.317	2600	{}	4735.19	4938	7077	0.59	0.04	0.622894942760468	2.73416666666667	31.8	{}	{}	{}	{}	54.4	0.246	{}	{}
1967	4363.602	4336.427	2912	{}	4998.95	5213	7143	0.595	0.039	0.630079448223114	2.855	32.9	{}	{}	{}	{}	56.1	0.247	{}	{}
1968	4726.316	4695.923	3328	{}	5342.53	5572	7743	0.592	0.037	0.634225606918335	3.02416666666667	34.1	{}	{}	{}	{}	58.3	0.249	{}	{}
1969	5062.242	5032.145	3328	{}	5651.28	5894	8389	0.596	0.034	0.643875300884247	3.2175	35.6	{}	{}	{}	{}	60.9	0.244	{}	{}
1970	5251.995	5234.297	3328	{}	5931.73	6186	8734	0.604	0.039	0.64898556470871	3.40416666666667	37.8	{}	{}	{}	{}	63.9	0.246	{}	{}
1971	5614.347	5609.383	3328	{}	6229.78	6497	9028	0.604	0.059	0.63764888048172	3.62666666666667	39.8	{}	{}	{}	{}	66.7	0.242	{}	{}
1972	6116.71	6094.018	3328	{}	6840.3	7134	9697	0.602	0.058	0.639445066452026	3.9	41.1	{}	{}	{}	{}	68.7	0.237	{}	{}
1973	6772.058	6726.359	3328	{}	7268.3	7580	10512	0.6	0.049	0.640666723251343	4.13833333333333	42.6	{}	17.27	{}	20.09	73	0.213	{}	{}
1974	7280.374	7225.691	4160	{}	7700.36	8031	11197	0.613	0.051	0.640968561172485	4.4375	46.6	{}	16.93	{}	19.72	80.3	0.209	{}	0.353
1975	7818.963	7801.457	4368	{}	8275.83	8631	11800	0.614	0.081	0.625560820102692	4.73833333333333	52.1	{}	16.94	{}	19.77	86.9	0.195	{}	{}
1976	8594.84	8592.254	4784	{}	8846.89	9226	12686	0.613	0.079	0.62158989906311	5.05916666666667	55.6	{}	16.9	{}	19.99	91.9	0.196	{}	{}
1977	9476.01	9452.577	4784	{}	9377.1	9779	13572	0.616	0.075	0.621596157550812	5.4375	58.5	{}	16.92	{}	19.88	97.7	0.210	{}	{}
1978	10580.237	10564.948	5512	{}	10121.74	10556	15064	0.628	0.064	0.622295022010803	5.87583333333333	62.5	{}	17.07	{}	19.92	104.4	0.204	{}	{}
1979	11638.426	11674.186	6032	{}	11007.18	11479	16461	0.636	0.059	0.62261962890625	6.33916666666667	68.3	4.44	16.79	241	20.1	114.3	0.212	{}	0.346
1980	12554.776	12574.792	6448	{}	11998.64	12513	17710	0.64	0.063	0.624348878860474	6.84583333333333	77.8	4.82	16.68	262	19.7	127.1	0.202	{}	{}
1981	13976.702	13976.11	6968	{}	13206.45	13773	19074	0.639	0.075	0.614216029644012	7.43333333333333	87	5.15	16.5	284	19.59	139.1	0.190	{}	{}
1982	14567.339	14433.788	6968	{}	13933.5	14531	20171	0.637	0.086	0.616743326187134	7.865	94.3	5.4	16.43	302	19.76	147.5	{}	{}	{}
1983	15488.383	15543.894	6968	{}	14612.27	15239	20885	0.639	0.104	0.603852272033691	8.19833333333333	97.8	5.59	16.47	313	19.8	153.8	0.176	0.201	{}
1984	17124.228	17121.225	6968	{}	15471.25	16135	22415	0.639	0.08	0.601951777935028	8.4875	101.9	5.83	16.55	326	19.87	160.2	0.165	0.188	{}
1985	18160.598	18236.828	6968	{}	16130.41	16823	23618	0.647	0.073	0.60230153799057	8.73416666666667	105.5	6.03	16.81	344	20.08	165.7	0.159	0.180	{}
1986	18866.07	19071.227	6968	{}	16609.17	17322	24897	0.649	0.067	0.607737004756928	8.92416666666667	109.6	6.2	16.92	359	20.57	168.6	0.155	0.175	0.375
1987	20005.654	20038.941	6968	{}	17668.42	18427	26061	0.654	0.066	0.615972578525543	9.14166666666667	111.2	6.47	17.11	374	20.69	174.4	0.150	0.170	{}
1988	21577.835	21417.012	6968	{}	18538.61	19334	27225	0.658	0.057	0.62066638469696	9.43583333333333	115.7	6.73	16.88	385	20.85	180.7	0.148	0.168	{}
1989	22762.851	22857.154	6968	{}	19272.62	20100	28906	0.665	0.054	0.611858665943146	9.80416666666667	121.1	6.99	16.84	399	20.31	188.6	0.145	0.164	{}
1990	23727.477	23888.6	7904	14498.74	20162.86	21028	29943	0.668	0.054	0.615197896957397	10.1983333333333	127.4	7.23	16.82	412	20.25	197.9	0.141	0.160	{}
1991	24180.67	24342.259	8840	15075.94	20914.24	21812	30126	0.662	0.064	0.615098834037781	10.5133333333333	134.6	7.5	16.68	426	20.34	205.1	0.141	0.160	0.382
1992	25181.756	25418.991	8840	15610.4	21991.82	22935	30636	0.663	0.073	0.620048463344574	10.7741666666667	138.1	7.72	16.85	440	20.36	210.2	0.138	0.157	{}
1993	26001.878	26387.294	8840	15690.77	22180.96	23133	31241	0.662	0.073	0.614196300506592	11.0483333333333	142.6	7.87	17.11	459	20.47	215.5	0.138	0.157	{}
1994	27347.358	27694.853	8840	16118.02	22776.27	23754	32264	0.666	0.066	0.607954382896423	11.3358333333333	146.2	8.01	16.92	467	20.81	220	0.136	0.155	0.402
1995	28550.083	28690.876	8840	16650.16	23689.23	24706	34076	0.668	0.056	0.607377409934998	11.6483333333333	150.3	8.17	16.68	479	20.73	225.3	0.131	0.149	{}
1996	29976.221	29967.713	9880	17403.45	24847.76	25914	35492	0.664	0.056	0.607116162776947	12.0391666666667	154.4	8.4	16.41	490	20.73	231.3	0.128	0.145	{}
1997	31616.005	31459.139	10712	18277.43	26297.65	27426	37005	0.67	0.053	0.609609842300415	12.5058333333333	159.1	8.75	16.74	503	21.11	236.3	0.124	0.141	0.407
1998	33233.334	32853.677	10712	19157.4	27674.04	28861	38885	0.671	0.046	0.623013257980347	13.0091666666667	161.6	9.1	17.35	523	21.79	239.5	0.123	0.139	{}
1999	34852.566	34513.562	10712	20102.35	29216.26	30470	40696	0.672	0.043	0.625988662242889	13.4875	164.3	9.53	17.78	549	22.31	244.6	0.123	0.139	{}
2000	36933.548	36334.909	10712	20957.18	30831.92	32155	41990	0.673	0.04	0.637073159217835	14.0125	168.8	9.91	17.89	576	22.58	252.9	0.119	0.134	0.403
2001	37858.903	37133.243	10712	21767.29	31567.46	32922	42228	0.672	0.042	0.640336573123932	14.5416666666667	175.1	10.19	18.16	596	23	260.1	0.119	0.133	{}
2002	38588.035	38023.161	10712	22152.84	31884.05	33252	42409	0.665	0.057	0.629616677761078	14.9641666666667	177.1	10.47	18.44	608	23.41	264.2	0.119	0.133	{}
2003	39955.502	39496.486	10712	22576.71	32663.47	34065	43318	0.664	0.058	0.621445715427399	15.3641666666667	181.7	10.85	18.45	620	23.46	270.2	0.115	0.129	{}
2004	42255.537	41712.801	10712	23355.83	34181.91	35649	44334	0.661	0.057	0.617115139961243	15.6858333333333	185.2	11	18.66	638	23.48	277.5	{}	0.125	0.405
2005	44741.23	44114.748	10712	23962.2	35432.64	36953	46326	0.658	0.053	0.605635344982147	16.1158333333333	190.7	11.19	18.38	651	23.32	286.9	{}	0.125	{}
2006	47391.83	46298.731	10712	24891.59	37061.23	38651	48201	0.66	0.047	0.605510890483856	16.7408333333333	198.3	11.76	18.45	671	23.42	296.2	{}	0.120	{}
2007	48420.358	47975.968	12168	25737.2	38743.14	40405	50233	0.664	0.046	0.604003727436066	17.4091666666667	202.416	11.95	18.48	695	23.68	304.6	{}	0.121	0.410
2008	48640.209	48382.558	13624	26514.38	39634.39	41335	50303	0.662	0.05	0.604088604450226	18.0658333333333	211.08	12.23	18.34	722	23.77	316.3	{}	0.124	{}
2009	47248.387	47099.98	15080	26261.29	39036.67	40712	49777	0.657	0.078	0.59113609790802	18.6091666666667	211.143	12.44	18.75	739	24.38	315.2	{}	0.123	{}
2010	48882.169	48466.823	15080	26363.55	39959.3	41674	49276	0.648	0.098	0.587999582290649	19.0516666666667	216.687	12.5	18.63	747	24.32	320.4	{}	0.119	0.403
2011	50708.128	49883.114	15080	26965.43	41211.36	42980	50054	0.642	0.091	0.592656254768372	19.4383333333333	220.223	12.71	18.17	756	23.82	330.5	{}	0.118	{}
2012	52854.903	51603.497	15080	27519.1	42498.21	44322	51017	0.637	0.083	0.595092236995697	19.7258333333333	226.665	12.8	17.94	768	23.95	337.5	{}	0.113	{}
2013	53990.68	53106.91	15080	28031.02	43041.39	44888	53585	0.637	0.08	0.593056976795197	20.135	230.28	12.93	18.03	776	24.06	342.5	{}	0.113	0.410
2014	56154.454	55032.958	15080	28851.21	44569.2	46482	53657	0.629	0.066	0.594415485858917	20.5966666666667	233.916	13.14	18.04	791	23.91	348.3	{}	0.111	{}
2015	57878.001	56803.472	15080	29930.13	46119.78	48099	56516	0.629	0.057	0.596132934093475	21.0258333333333	233.707	13.44	18.34	809	24.84	348.9	{}	0.111	{}
2016	58652.956	57904.202	15080	30533.31	46640.94	48642	57617	0.627	0.049	0.594474375247955	21.5475	236.916	14	18.67	832	25.34	353.4	{}	0.107	0.414
2017	60988.629	59927.93	15080	31561.49	48251.57	50322	59039	0.629	0.047	0.596918106079102	22.0525	242.839	14.63	18.83	860	25.52	361	{}	0.107	{}
2018	63690.162	62794.586	15080	32838.05	50000.44	52146	63179	0.627	0.041	{}	22.7033333333333	247.867	14.99	19.14	886	26.07	369.8	{}	0.105	{}

